CAME: Competitively Learning a Mixture-of-Experts Model for First-stage Retrieval

The first-stage retrieval aims to retrieve a subset of candidate documents from a huge collection both effectively and efficiently. Since various matching patterns can exist between queries and relevant documents, previous work tries to combine multiple retrieval models to find as many relevant results as possible. The constructed ensembles, whether learned independently or jointly, do not care which component model is more suitable to an instance during training. Thus, they cannot fully exploit the capabilities of different types of retrieval models in identifying diverse relevance patterns. Motivated by this observation, in this paper, we propose a Mixture-of-Experts (MoE) model consisting of representative matching experts and a novel competitive learning mechanism to let the experts develop and enhance their expertise during training. Specifically, our MoE model shares the bottom layers to learn common semantic representations and uses differently structured upper layers to represent various types of retrieval experts. Our competitive learning mechanism has two stages: (1) a standardized learning stage to train the experts equally to develop their capabilities to conduct relevance matching; (2) a specialized learning stage where the experts compete with each other on every training instance and get rewards and updates according to their performance to enhance their expertise on certain types of samples. Experimental results on three retrieval benchmark datasets show that our method significantly outperforms the state-of-the-art baselines.

==> README.txt <==
相关素材：
1. Among dense approaches, ColBERT in contrast relies on a late-interaction mechanism, allowing to perform fine-grained term-level matching at the expense of higher indexing cost and latency. （对ColBERT的优劣势总结，引用自From Distillation to Hard Negative Sampling: Making Sparse Neural IR Models More Effective）



\section{Introduction}
% 另一方面，query的多样性，以及每个query所需的relevance pattern不同。
% 我们分别训练多个base model，然后统计他们对不同的query的性能，发现不同的模型对不同的query有更优的性能(如图所示，列出我们的统计数据). These observations inspire us whether it is possible to design a query-dependent hybrid model.


范师兄的思路：1）模型融合有用，研究界和工业界都在广泛使用；2）融合的几个模型差异越大增益越大；3）之前的融合方法没考虑各类模型的特点；4）共同+差异的，该共享的共享，不该共享的不共享；5）好处：1.可以兼顾不同的query，2.share之后可以减少计算代价


% relevance patterns, matching principles

% Generally, different patterns may share some common features, and each pattern may have its own unique feature.

% Unlike previous ensemble models that usually ..., our approach enables ..., which is the key to ....

% Considering the efficiency requirement of the first-stage retrieval, these models utilize dual encoders to encode queries and documents separately, which allows pre-encoding and indexing of corpus.



\renewcommand{\arraystretch}{1.2}
\begin{table*}[!t]
\large
\setlength{\abovecaptionskip}{3pt}
  \centering
  \fontsize{9}{9}\selectfont
  \begin{threeparttable}
  \caption{Retrieval performance on the MS MARCO and TREC DL datasets.}
  \label{tab:performance_comparison}
    \begin{tabular}{lccccccccccc}
    \toprule
    \multirow{3}*{Method}
    &\multicolumn{4}{c}{MS MARCO Dev}&\multicolumn{4}{c}{TREC DL Test}&\multicolumn{3}{c}{NQ}\cr
    \cmidrule(lr){2-5} \cmidrule(lr){6-9}\cmidrule(lr){10-12}
    &\multicolumn{2}{c}{Passage}&\multicolumn{2}{c}{Document}&\multicolumn{2}{c}{Passage}&\multicolumn{2}{c}{Document}&\multicolumn{3}{c}{-}\cr
    \cmidrule(lr){2-3} \cmidrule(lr){4-5} \cmidrule(lr){6-7} \cmidrule(lr){8-9} \cmidrule(lr){10-12}
    &R@1000 &MRR@10 &R@100 &MRR@100 &R@1000 &NDCG@10 &R@100 &NDCG@10 &R@5 &R@20 &R@100\cr
    \midrule
    \midrule
    \textit{Dense Retrieval} & & & & & & & &  \cr
    DR (ours)~\cite{karpukhin2020dense} &94.1 &31.6 &86.9 &35.8 &71.1 &63.7 &26.6 &56.3 &- &78.4 &85.4  \cr
    ANCE~\cite{xiong2020approximate} &95.9 &33.0 &- &- &- &64.8 &- &61.5 &- &81.9 &87.5  \cr
    ADORE~\cite{zhan2021optimizing}  &- &34.7 &91.9 &40.5 &- &68.3 &31.7 &62.8 &- &- &-   \cr
    TCT-Colbert~\cite{hofstatter2021efficiently} &97.0 &35.9 &- &- &76.0 &71.9 &- &- &- &- &-   \cr
    RocketQA~\cite{qu2020rocketqa} &97.9 &37.0 &- &- &- &- &- &- &74.0 &82.7 &88.5  \cr
    coCondenser~\cite{gao2021unsupervised} &98.4 &38.2 &- &- &- &- &- &- &75.8 &84.3 &89.0 \cr
    AR2~\cite{zhang2021adversarial} &98.6 &39.5 &- &- &- &- &- &- &77.9 &86.0 & 90.1  \cr
    \midrule
    \midrule
    \textit{Sparse Retrieval} & & & & & & & &  \cr
    BM25 (official) &85.3 &18.4 &80.8 &27.7 &74.5 &50.6 &39.5 &51.9 &- &59.1 &73.7  \cr
    DeepCT~\cite{dai2020context} &91.3 &24.3 &94.2(1k) &32.0 &75.6 &55.1 &- &54.4 &- &- &-   \cr
    SparTerm~\cite{bai2020sparterm} &92.4 &27.9 &- &- &- &- &- &-  \cr
    docTTTTTquery~\cite{nogueira2019doc2query} &94.5 &27.8 &92.6(1k) &28.8 &82.7 &64.2 & & &- &- &-  \cr
    DeepImpact~\cite{mallia2021learning} &94.8 &32.6 &- &- &- &69.5 &- &-  \cr
    SPLADE~\cite{formal2021splade} &95.5 &32.2 &- &- &81.3 &66.5 &- &- &- &- &- \cr
    SPLADE-max~\cite{formal2021splade} &96.5 &34.0 &- &- &85.1 &68.4 &- &- &- &- &- \cr
    \midrule
    \midrule
    \textit{Late Interaction} & & & & & & & &  \cr
    ME-BERT~\cite{luan2021sparse}  &- &33.4 &- &33.3(10) &- &68.7 &- &58.8 &- &- &-  \cr
    ColBERT~\cite{khattab2020colbert}  &96.8 &36.0 &- &- &- &- &- &- &- &- &-  \cr
    COIL-tok~\cite{gao2021coil}  &94.9 &34.1 &95.2(1k) &38.5 &- &66.0 &- &62.6 &- &- &-  \cr
    \midrule
    \midrule
    \textit{Hybrid Retrieval} & & & & & & & &  \cr
    ME-HYBRID~\cite{luan2021sparse} &- &34.3 &- &33.9(10) &- &70.6 &- &61.0 &- &- &- \cr
    DSR-SPLADE~\cite{lin2021densifying} &95.7 &34.3 &- &- &83.1 &68.1 &- &-  \cr
    COIL-full~\cite{gao2021coil}  &96.3 &35.5 &96.2(1k) &39.7 &- &70.4 &- &63.6 &- &- &-  \cr
    CLEAR~\cite{gao2021complement}  &96.9 &33.8 &- &- &81.2 &69.9 &- &-   \cr
    UnifieR~\cite{shen2022unifier}  &98.0/98.4 &38.3/40.7 &- &- &- &70.2/73.8 &- &- &- &- &-   \cr
    \midrule
    \midrule
    \textit{BM25 Neg} & & & & & & & &  \cr
    % Independent(bert) &96.4 & & & & & & &   \cr
    % Ours(bert) &97.6 & & & & & & &   \cr 
    PaME (coCondenser) &98.2 &38.7 & & & & & &   \cr 
      - warmup  & & & & & & & &   \cr
      - self-reinfo  &97.3 &36.5 & & & & & &   \cr
      - share & & & & & & & &   \cr
    \cr\textit{Hard Neg} & & & & & & & &  \cr
    PaME (coCondenser) &98.7+ &41.1+ & & & & & &   \cr 
    \bottomrule
    \end{tabular}
    \end{threeparttable}
\end{table*}




% \subsection{Model Ensemble for Information Retrieval}
% The ensemble of several models has become a standard technique for improving the effectiveness of IR tasks.
% It has been studied extensively in the TREC evaluations~\cite{harman1995overview} and is the basis of search engines used on the Web~\cite{ling2017model}.

% Overall, there are two distinct approaches to develop ensemble IR models~\cite{croft2002combining}, both with the motivation to improve retrieval results by combining evidences.
% One approach is to create models that explicitly utilize and combine multiple sources of evidence about relevance~\cite{fisher1972general, cleverdon1967cranfield}. % svenonius1986unanswered
% For example, the use of multiple representations of documents started with searching bibliographic databases, which typically contain multiple fields for each document, e.g., title, abstract, and index terms. ~\citet{fisher1972general} showed that searching title words in combination with index terms is better than searching either representation alone.
% The other approach is to design systems that can effectively combine the outputs of several retrieval models~\cite{croft1987i3r, fox1987architecture}. Especially, the ranking algorithms can be implemented with the same model architecture or different frameworks.
% For example, ~\citet{croft1979using} proposed using clustering as an alternate search strategy when word-based ranking failed, and ~\citet{turtle1991evaluation} showed how the nearest neighbor cluster search could be combined with a word-based search in a probabilistic framework.
% For the learning of component models in the ensemble system, various ensemble techniques could be used, e.g., bagging~\cite{luan2021sparse}, boosting~\cite{lewis2021boosted}, and mixture-of-experts framework~\cite{dai2022mixture}.
% As for the combining strategies, a lot of works~\cite{sharkey1999linear, fox1994combination} showed that simply summing, averaging, or weighted averaging works well, although more complex strategies have been studied.





图1的例子verbosity hypothesis：
1. 如何治疗腿部静脉曲张
{"query_id": "524447", "query": "treatment of varicose veins in legs"}
{"docid": "7573433", "title": "Diagnosis", "text": "If you don't respond to self-care or compression stockings, or if your condition is more severe, your doctor may suggest one of these varicose vein treatments: 1  Sclerotherapy. 2  Foam sclerotherapy of large veins. 3  Laser surgeries.  Catheter-assisted procedures using radiofrequency or laser 1  energy. High ligation and vein stripping."}
{"docid": "7573434", "title": "Home Remedies for Varicose Veins", "text": "Apple cider vinegar is a wonderful treatment for varicose veins. It is a natural body cleansing product and it also improves blood flow and circulation. When the blood starts flowing naturally, the heaviness and swelling of varicose veins will decrease to a great extent."}
{"docid": "7573435", "title": "Home Remedies for Varicose Veins", "text": "Cayenne Pepper. Cayenne pepper is considered a miracle treatment for varicose veins. Being a very rich source of vitamin C and bioflavonoids, it increases blood circulation and eases the pain of congested, swollen veins. Add one teaspoon of cayenne pepper powder to a cup of hot water and stir it well."}

